Feasibility-Aware Security-Constrained Unit Commitment via Hybrid Soft Actor-Critic with Quantum-Sampled Features

Security-constrained unit commitment (SCUC) couples binary commitment, economic dispatch, reserves, and network security over a multiperiod horizon, which makes an exact solution expensive at realistic system sizes. This paper proposes a three-layer hybrid framework in which a Bernoulli hybrid soft actor-critic (HSAC) policy proposes hourly commitments, a quantum-sampled auxiliary channel augments the state, and a native SCUC mixed-integer linear program recovers dispatch and security variables after only a limited subset of commitment binaries is enforced. The method is therefore solver-compatible rather than an end-to-end replacement for exact optimization. We formalize the SCUC-to-reinforcement-learning interface, derive the temporal coverage induced by the fixed cap, and conduct representative experiments on the 14-, 57-, and 118-bus cases. The results show stable, low-cost recovery in the 14-bus case; a very low screen-rejection rate in the 57-bus case, consistent with learned feasibility generalization under fixed intertemporal SCUC constraints; and a clear coverage bottleneck in the 118-bus case once the enforcement cap no longer spans a complete commitment period. The 118-bus case runtime traces nevertheless remain tightly clustered for accepted episodes, indicating that the policy still captures a repeatable recovery pattern across most episodes. The study, therefore, identifies the dominant limitation of the current implementation as the amount of useful commitment information that reaches the recovery model under an exploratory Bernoulli actor and a small enforcement cap, and shows how that limitation governs scalability.

==> figures/data/budget_118bus.csv <==
Episodes,MedianCostMillion,FallbackPct
250,1.367491839473777,20.0
500,1.3573872507702769,22.8
1000,1.4105904112487966,21.9
5000,1.4003693875026015,20.96


==> figures/data/budget_14bus.csv <==
Episodes,MedianCostMillion,FallbackPct
1000,0.473971916086087,3.3000000000000003
5000,0.4670795106642982,2.98
10000,0.47204875151265696,3.32


==> figures/data/budget_57bus.csv <==
Episodes,MedianCostMillion,FallbackPct
250,3.2642538668999506,0.0
1000,3.357151797791905,0.8999999999999999
5000,3.28639983367162,0.92


==> figures/data/curve_118bus.csv <==
Progress,RollingMedianNorm
0.0002,
0.0042,1.5710598004378018
0.0082,1.5730756269430435
0.0122,1.5118970718771036
0.0162,1.5750914534482854
0.0202,1.5798922610176653
0.0242,1.7222955468762566
0.0282,1.7005895263358226
0.0322,1.7005895263358226
0.0362,1.6370242403029882
0.0402,1.5301821688759718
0.0442,1.5392321572539613
0.0482,1.517544779866561
0.0522,1.5527703269109492
0.0562,1.5719231614331406
0.0602,1.619194914791615
0.0642,1.6657793931332199
0.0682,1.6152091813868676
0.0722,1.6017190106192507
0.0762,1.5149316924176846
0.0802,1.498800750457589
0.0842,1.5147721680801547
0.0882,1.4628956421210224
0.0922,1.5076805439532273
0.0962,1.5203381827460984
0.1002,1.5203333042155311
0.1042,1.5178533068141946
0.1082,1.57522492167945
0.1122,1.4934389930910343
0.1162,1.410229212841374
0.1202,1.4233409253560998
0.1242,1.3765976477500084
0.1282,1.3764594377479984
0.1322,1.4417565803285564
0.1362,1.51230521802473
0.1402,1.617137041987823
0.1442,1.604796184924817
0.1482,1.5897945091112486
0.1522,1.6476973196869729
0.1562,1.6491136332776515
0.1602,1.5856188210380007
0.1642,1.56549278053779
0.1682,1.5760702945826242
0.1722,1.5477895643125699
0.1762,1.5187498355114744
0.1802,1.495076136761895
0.1842,1.5016090699958353
0.1882,1.4732647088708808
0.1922,1.4689357098305298
0.1962,1.5011730750526868
0.2002,1.4796137136782717
0.2042,1.4921232756085454
0.2082,1.5394915168366399
0.2122,1.5310554837794599
0.2162,1.4728439210677071
0.2202,1.5101577087594111
0.2242,1.5238836448337159
0.2282,1.484139348486684
0.2322,1.5752991171163673
0.2362,1.6351067472478644
0.2402,1.6267145893990183
0.2442,1.5861485169407488
0.2482,1.5682775998340497
0.2522,1.543865346214444
0.2562,1.5377424235150035
0.2602,1.5682775998340497
0.2642,1.6328362527055882
0.2682,1.673965803642818
0.2722,1.6945034717286722
0.2762,1.6740231432181112
0.2802,1.524788713369604
0.2842,1.4590242583335145
0.2882,1.473242000811083
0.2922,1.441264455764098
0.2962,1.462769385893394
0.3002,1.5276623727484882
0.3042,1.5276623727484882
0.3082,1.5450175214176172
0.3122,1.4724653182823775
0.3162,1.6003837163075034
0.3202,1.6065874148862038
0.3242,1.6314979775392702
0.3282,1.6417305556217474
0.3322,1.6601700080467996
0.3362,1.6601700080467996
0.3402,1.7886228733766447
0.3442,1.6949112303683078
0.3482,1.7418703622955134
0.3522,1.7004179409523723
0.3562,1.7056581941506066
0.3602,1.6298668271202574
0.3642,1.6808460594621062
0.3682,1.69643875085158
0.3722,1.6898742783678693
0.3762,1.672205647865406
0.3802,1.729616061907818
0.3842,1.672456773565268
0.3882,1.5877801217539345
0.3922,1.5772822631482113
0.3962,1.5683597621522118
0.4002,1.5812729350156933
0.4042,1.5868774696832717
0.4082,1.6125687598426022
0.4122,1.5907073676557049
0.4162,1.5759711428863545
0.4202,1.5721708716068536
0.4242,1.5139464254585437
0.4282,1.5139464254585437
0.4322,1.5366732766895723
0.4362,1.6069186046805395
0.4402,1.5703449897445074
0.4442,1.76018201356073
0.4482,1.7180249465844701
0.4522,1.7180249465844701
0.4562,1.6516655661037634
0.4602,1.5985396310046178
0.4642,1.5166156710049081
0.4682,1.5277455332142795
0.4722,1.4872053316980154
0.4762,1.5145262827053647
0.4802,1.5188299902097067
0.4842,1.489151971691997
0.4882,1.4828882040017026
0.4922,1.4293056124734982
0.4962,1.408966011870719
0.5002,1.487845433957743
0.5042,1.6053544620977025
0.5082,1.6149739623245924
0.5122,1.5822510215759806
0.5162,1.7008556357510096
0.5202,1.7360796080883079
0.5242,1.7044010901259679
0.5282,1.6834491375951781
0.5322,1.6972130229561628
0.5362,1.7171477960484254
0.5402,1.742959229121406
0.5442,1.6729865510827444
0.5482,1.6619746643459663
0.5522,1.6072766575036748
0.5562,1.5569615961853411
0.5602,1.5133968780413887
0.5642,1.4398895782228915
0.5682,1.4736850202418423
0.5722,1.6050361190508429
0.5762,1.6123046739904667
0.5802,1.6128882878004218
0.5842,1.6984277851677374
0.5882,1.7111839980684043
0.5922,1.606203346670753
0.5962,1.546310753550819
0.6002,1.5630162113195671
0.6042,1.4678630743985748
0.6082,1.453368757635661
0.6122,1.4979324480675464
0.6162,1.5127152950889005
0.6202,1.5776197681155317
0.6242,1.6216928812162688
0.6282,1.6101810269805403
0.6322,1.6101810269805403
0.6362,1.6143496659313037
0.6402,1.5840616552872124
0.6442,1.585206753340149
0.6482,1.5859360338192863
0.6522,1.5836458377134126
0.6562,1.5749742445320563
0.6602,1.5384611389823415
0.6642,1.513690896503961
0.6682,1.5384611389823415
0.6722,1.5592554164117114
0.6762,1.544235066906578
0.6802,1.6593345007558538
0.6842,1.6073036242512924
0.6882,1.632041154038832
0.6922,1.6073036242512924
0.6962,1.632041154038832
0.7002,1.588193939165678
0.7042,1.5968264658898412
0.7082,1.57680869860546
0.7122,1.5781263531439258
0.7162,1.561237253928206
0.7202,1.5464695242705515
0.7242,1.5209161503373403
0.7282,1.5464695242705515
0.7322,1.5511286998532219
0.7362,1.5511286998532219
0.7402,1.5110635064236593
0.7442,1.5909012113289775
0.7482,1.5240644416414366
0.7522,1.5294970371611571
0.7562,1.5116238198492522
0.7602,1.5294970371611571
0.7642,1.5170564153689727
0.7682,1.5906186376086826
0.7722,1.5906186376086826
0.7762,1.6200064793953726
0.7802,1.6387262599106713
0.7842,1.7186912971419757
0.7882,1.6004725007873297
0.7922,1.6357993279025063
0.7962,1.6031124496861726
0.8002,1.599387051275617
0.8042,1.6004725007873297
0.8082,1.5362430119312926
0.8122,1.573091236203518
0.8162,1.4811089126055024
0.8202,1.6167596795493901
0.8242,1.425258293422041
0.8282,1.5838655292548858
0.8322,1.5782147552907388
0.8362,1.5782147552907388
0.8402,1.5511552608217076
0.8442,1.568874686069298
0.8482,1.5306814292435902
0.8522,1.4704773287590869
0.8562,1.5517097708918373
0.8602,1.4838691088499967
0.8642,1.4990209503873602
0.8682,1.449109132363996
0.8722,1.5014725562190367
0.8762,1.4931969033431214
0.8802,1.5072461969609139
0.8842,1.450266981167916
0.8882,1.4569863505094836
0.8922,1.5059815642149863
0.8962,1.4493194066202386
0.9002,1.521677282915305
0.9042,1.5792450781542893
0.9082,1.5998756885732428
0.9122,1.6169095911405675
0.9162,1.6439189640287102
0.9202,1.6905909384796325
0.9242,1.661038449527477
0.9282,1.633907792779425
0.9322,1.670226966883766
0.9362,1.684319676527884
0.9402,1.5587444772750176
0.9442,1.5603737410179561
0.9482,1.6975745249166765
0.9522,1.6443057007202342
0.9562,1.5846666853334734
0.9602,1.695307767062263
0.9642,1.6991714074568407
0.9682,1.6084361778617575
0.9722,1.6085365671242102
0.9762,1.587895258827448
0.9802,1.4924820782143273
0.9842,1.5018069035335047
0.9882,1.589816177347962
0.9922,1.5957922106152442
0.9962,1.6404366475181371


==> figures/data/curve_14bus.csv <==
Progress,RollingMedianNorm
0.0001,1.047788623686626
0.0021,1.344491144968946
0.0041,1.4295930509269748
0.0061,1.343612445128967
0.0081,1.3424282557529124
0.0101,1.3424282557529124
0.0121,1.3424282557529124
0.0141,1.324922525797972
0.0161,1.298315790400961
0.0181,1.306993907707358
0.0201,1.3041548080366219
0.0221,1.3041548080366219
0.0241,1.2924767727653004
0.0261,1.2924767727653004
0.0281,1.2924767727653004
0.0301,1.2814905564552377
0.0321,1.2850040439740322
0.0341,1.2837227398176163
0.0361,1.2908634147466362
0.0381,1.2837227398176163
0.0401,1.2880270800128042
0.0421,1.2862853481304481
0.0441,1.2897170635345143
0.0461,1.2901840703410563
0.0481,1.27616737511709
0.0501,1.2990683637700469
0.0521,1.2768647995683353
0.0541,1.2655899958857149
0.0561,1.2655899958857149
0.0581,1.2859608460088714
0.0601,1.2852000473490024
0.0621,1.2851175887201067
0.0641,1.2781941085319342
0.0661,1.2852825059778978
0.0681,1.2909987093472681
0.0701,1.2729088172576717
0.0721,1.2924767727653004
0.0741,1.2943518442431063
0.0761,1.297689699142874
0.0781,1.2924767727653004
0.0801,1.259526573999961
0.0821,1.2359168386153643
0.0841,1.2425346579371987
0.0861,1.258568708994693
0.0881,1.2826534246728851
0.0901,1.2920987870572689
0.0921,1.2956045433495484
0.0941,1.2826499285016675
0.0961,1.232217750116327
0.0981,1.2826534246728851
0.1001,1.2924767727653004
0.1021,1.2917208013492372
0.1041,1.2924767727653004
0.1061,1.265151799308404
0.1081,1.230269427833395
0.1101,1.2182765442290424
0.1121,1.2010350343117902
0.1141,1.1896384783399503
0.1161,1.2237320379323886
0.1181,1.2278123336607363
0.1201,1.2756826687396279
0.1221,1.2880997562914582
0.1241,1.2328676774152445
0.1261,1.2837227398176163
0.1281,1.2924767727653004
0.1301,1.300337790172363
0.1321,1.325493902179373
0.1341,1.336898461270891
0.1361,1.3217045805371774
0.1381,1.300337790172363
0.1401,1.2924767727653004
0.1421,1.2901840703410563
0.1441,1.2924767727653004
0.1461,1.2924767727653004
0.1481,1.2924767727653004
0.1501,1.2924767727653004
0.1521,1.2924767727653004
0.1541,1.3041548080366219
0.1561,1.3041548080366219
0.1581,1.3136861655361936
0.1601,1.2972237541126943
0.1621,1.3041548080366219
0.1641,1.3168008381969811
0.1661,1.325028343106105
0.1681,1.334004960406009
0.1701,1.325028343106105
0.1721,1.2934143085042034
0.1741,1.2653598909852353
0.1761,1.2395033847486077
0.1781,1.2315921153433753
0.1801,1.2406574141366529
0.1821,1.246350511138494
0.1841,1.2406574141366529
0.1861,1.2137221820790332
0.1881,1.2088678158942876
0.1901,1.1935543609954464
0.1921,1.2032750802054166
0.1941,1.2088678158942876
0.1961,1.2338961517659903
0.1981,1.2329741064938204
0.2001,1.2623506363957413
0.2021,1.2944533937217868
0.2041,1.3016253204709647
0.2061,1.3085785260991347
0.2081,1.3169711251805258
0.2101,1.3305287851797418
0.2121,1.334269709091355
0.2141,1.338362180626899
0.2161,1.3265419399394944
0.2181,1.3278421926114983
0.2201,1.2941474725026754
0.2221,1.2905033103982857
0.2241,1.2780244036110415
0.2261,1.2930262784248234
0.2281,1.2935757840843463
0.2301,1.2765387190504318
0.2321,1.2802681809466203
0.2341,1.2633956760956166
0.2361,1.2625679813548658
0.2381,1.2561089718277552
0.2401,1.2769629580651283
0.2421,1.2576110274149117
0.2441,1.2715275767877199
0.2461,1.2653598909852353
0.2481,1.2583429648108
0.2501,1.2715275767877199
0.2521,1.2526540734749576
0.2541,1.2811964407801706
0.2561,1.2831952479454787
0.2581,1.2583429648108
0.2601,1.2905860030330265
0.2621,1.2726831813743815
0.2641,1.2789762163721066
0.2661,1.2514537049109673
0.2681,1.2726831813743815
0.2701,1.2913304215531782
0.2721,1.2924767727653004
0.2741,1.2924767727653004
0.2761,1.2924767727653004
0.2781,1.3113756218471084
0.2801,1.3113756218471084
0.2821,1.3254000270565436
0.2841,1.3251762029664984
0.2861,1.3201957196832126
0.2881,1.3115800992521356
0.2901,1.2935757840843463
0.2921,1.2935757840843463
0.2941,1.2770533906790347
0.2961,1.2924767727653004
0.2981,1.2837227398176163
0.3001,1.2837227398176163
0.3021,1.2431312764554066
0.3041,1.2187990364975183
0.3061,1.2770533906790347
0.3081,1.2837227398176163
0.3101,1.2924767727653004
0.3121,1.2924767727653004
0.3141,1.3113318661057582
0.3161,1.314061460943275
0.3181,1.3113318661057582
0.3201,1.2943518442431063
0.3221,1.2943518442431063
0.3241,1.3205182157847513
0.3261,1.3269524885384048
0.3281,1.336047839462699
0.3301,1.33608113818573
0.3321,1.336593996883817
0.3341,1.309856539192069
0.3361,1.3361144369087616
0.3381,1.3491110849560823
0.3401,1.3491110849560823
0.3421,1.3491110849560823
0.3441,1.3484515779425514
0.3461,1.336320918173258
0.3481,1.3203547569311223
0.3501,1.3433879378201639
0.3521,1.3197535017146624
0.3541,1.3189571394961033
0.3561,1.2924767727653004
0.3581,1.2924767727653004
0.3601,1.2924767727653004
0.3621,1.2924767727653004
0.3641,1.2765387190504318
0.3661,1.2709214543373453
0.3681,1.2924767727653004
0.3701,1.2696416346651676
0.3721,1.2709214543373453
0.3741,1.2924767727653004
0.3761,1.2924767727653004
0.3781,1.2924767727653004
0.3801,1.2924767727653004
0.3821,1.2924767727653004
0.3841,1.2924767727653004
0.3861,1.2924767727653004
0.3881,1.2924767727653004
0.3901,1.2879075142421914
0.3921,1.2924767727653004
0.3941,1.2924767727653004
0.3961,1.3009592372792091
0.3981,1.2829506974704985
0.4001,1.2922344146673257
0.4021,1.298368860163377
0.4041,1.2924767727653004
0.4061,1.3159400623287443
0.4081,1.3068166566456247
0.4101,1.3081988075794255
0.4121,1.3093723657297964
0.4141,1.3081988075794255
0.4161,1.2894453748415913
0.4181,1.3082422568177448
0.4201,1.3081988075794255
0.4221,1.2950671498811328
0.4241,1.3081988075794255
0.4261,1.3011885769616514
0.4281,1.2924767727653004
0.4301,1.2924767727653004
0.4321,1.2924767727653004
0.4341,1.2998765900035787
0.4361,1.3052804713457238
0.4381,1.3093723657297964
0.4401,1.2985646030455058
0.4421,1.3093723657297964
0.4441,1.3093723657297964
0.4461,1.316480995475682
0.4481,1.3240008818211804
0.4501,1.325186684747978
0.4521,1.3195413660307496
0.4541,1.3078987832900648
0.4561,1.3135698011199937
0.4581,1.3078987832900648
0.4601,1.3239672215469767
0.4621,1.3012537600694358
0.4641,1.2966857346368001
0.4661,1.293575082484174
0.4681,1.2924767727653004
0.4701,1.2924767727653004
0.4721,1.2966857346368001
0.4741,1.299470810630091
0.4761,1.2924767727653004
0.4781,1.297657526996965
0.4801,1.2924767727653004
0.4821,1.297657526996965
0.4841,1.2956163047405695
0.4861,1.2953852561316075
0.4881,1.300599579739517
0.4901,1.3113469394901356
0.4921,1.2954033583064224
0.4941,1.314593060800037
0.4961,1.3172123925956027
0.4981,1.30775768074327
0.5001,1.3187766348429935
0.5021,1.3045856808425553
0.5041,1.2931491896158798
0.5061,1.314593060800037
0.5081,1.314593060800037
0.5101,1.3077431341975552
0.5121,1.3153064491692
0.5141,1.309856539192069
0.5161,1.309599273319576
0.5181,1.2893489672591074
0.5201,1.2893489672591074
0.5221,1.2924767727653004
0.5241,1.306763586883209
0.5261,1.2924767727653004
0.5281,1.2911792235895065
0.5301,1.2756217689918334
0.5321,1.250374362484649
0.5341,1.2437116817097824
0.5361,1.2496736727492936
0.5381,1.2769079387618834
0.5401,1.2769079387618834
0.5421,1.3071735608955273
0.5441,1.2911792235895065
0.5461,1.3024155439462461
0.5481,1.3071735608955273
0.5501,1.3071735608955273
0.5521,1.3221311353996676
0.5541,1.303636986381141
0.5561,1.303636986381141
0.5581,1.303636986381141
0.5601,1.2960046856200358
0.5621,1.2891380139272806
0.5641,1.2924767727653004
0.5661,1.2824502819784576
0.5681,1.2904489545486764
0.5701,1.2972261280549306
0.5721,1.302648586267201
0.5741,1.3371538620861254
0.5761,1.3281804027432411
0.5781,1.3387170129773394
0.5801,1.3299298115486085
0.5821,1.3371538620861254
0.5841,1.3218631682392903
0.5861,1.3299298115486085
0.5881,1.3239951237534544
0.5901,1.316349208732138
0.5921,1.299962194602041
0.5941,1.2924767727653004
0.5961,1.3029755313680993
0.5981,1.304277006985959
0.6001,1.316349208732138
0.6021,1.2961085550662443
0.6041,1.3116186252587432
0.6061,1.3077023317565872
0.6081,1.3113756218471084
0.6101,1.2825682560806748
0.6121,1.2814219048685527
0.6141,1.2901840703410563
0.6161,1.2281351773825375
0.6181,1.2304187106528537
0.6201,1.2240203502178413
0.6221,1.2281351773825375
0.6241,1.2281351773825375
0.6261,1.2281351773825375
0.6281,1.252142329025338
0.6301,1.2675858716056763
0.6321,1.265110018900259
0.6341,1.2575265228080297
0.6361,1.2669335003277704
0.6381,1.2687569817552817
0.6401,1.2700022149450607
0.6421,1.2687569817552817
0.6441,1.2693795983501712
0.6461,1.2773664137911827
0.6481,1.2757222039388154
0.6501,1.2757222039388154
0.6521,1.2484903305822164
0.6541,1.2477906560378211
0.6561,1.2477906560378211
0.6581,1.2385758960710973
0.6601,1.234853162363453
0.6621,1.2357570062980543
0.6641,1.2432933226670897
0.6661,1.2427524444002327
0.6681,1.2039046272155445
0.6701,1.1729858041825971
0.6721,1.2230016543126292
0.6741,1.2200247568139115
0.6761,1.221699712868206
0.6781,1.2230016543126292
0.6801,1.2360214718121265
0.6821,1.2406438023078064
0.6841,1.223937437097404
0.6861,1.2292785390905248
0.6881,1.236487519755832
0.6901,1.2924767727653004
0.6921,1.2924767727653004
0.6941,1.322619734761266
0.6961,1.322619734761266
0.6981,1.3358951112956088
0.7001,1.3117391561957952
0.7021,1.322619734761266
0.7041,1.322619734761266
0.7061,1.3117391561957952
0.7081,1.3293260201681505
0.7101,1.3118362634954064
0.7121,1.3117391561957952
0.7141,1.3133547934526097
0.7161,1.3116420488961837
0.7181,1.3126224971518663
0.7201,1.3243083609072783
0.7221,1.3191522464982026
0.7241,1.3099185231509147
0.7261,1.29770999344332
0.7281,1.2935757840843463
0.7301,1.2930262784248234
0.7321,1.245140613749947
0.7341,1.2268065370512045
0.7361,1.245140613749947
0.7381,1.245140613749947
0.7401,1.2549256261147432
0.7421,1.2924767727653004
0.7441,1.3096972519369257
0.7461,1.3497599826819895
0.7481,1.3118362634954064
0.7501,1.3113749233628762
0.7521,1.3118362634954064
0.7541,1.302152090489001
0.7561,1.3109135832303462
0.7581,1.2924767727653004
0.7601,1.302152090489001
0.7621,1.2893061122900609
0.7641,1.2924767727653004
0.7661,1.2924767727653004
0.7681,1.3061893349867153
0.7701,1.2924767727653004
0.7721,1.2924767727653004
0.7741,1.2924767727653004
0.7761,1.2924767727653004
0.7781,1.3089103271130345
0.7801,1.3144561136743294
0.7821,1.3204627389261345
0.7841,1.3240030453779006
0.7861,1.3220148484752743
0.7881,1.3072841996519688
0.7901,1.3144561136743294
0.7921,1.3072841996519688
0.7941,1.3094144251319746
0.7961,1.3080972633825017
0.7981,1.2924767727653004
0.8001,1.2470909814934263
0.8021,1.2496499623006443
0.8041,1.2964783033690295
0.8061,1.2924767727653004
0.8081,1.3143761686536117
0.8101,1.3099185231509147
0.8121,1.3103240197215795
0.8141,1.310729516292244
0.8161,1.3103240197215795
0.8181,1.322093489348623
0.8201,1.3143761686536117
0.8221,1.2998928392497602
0.8241,1.2935757840843463
0.8261,1.2930812507214016
0.8281,1.2832641667346412
0.8301,1.2924767727653004
0.8321,1.3207700942915708
0.8341,1.2930812507214016
0.8361,1.3067095945636724
0.8381,1.3067095945636724
0.8401,1.322619734761266
0.8421,1.3146646646624691
0.8441,1.2936820131067306
0.8461,1.298793791417446
0.8481,1.2832641667346412
0.8501,1.2807291376332872
0.8521,1.277328645037468
0.8541,1.2936820131067306
0.8561,1.2924767727653004
0.8581,1.2924767727653004
0.8601,1.2924767727653004
0.8621,1.3158494322763228
0.8641,1.343612445128967
0.8661,1.3402239056931815
0.8681,1.3491110849560823
0.8701,1.3491110849560823
0.8721,1.359569302673704
0.8741,1.3500390468087342
0.8761,1.3615157934924629
0.8781,1.3634622843112216
0.8801,1.3615157934924629
0.8821,1.3491110849560823
0.8841,1.3491110849560823
0.8861,1.3491110849560823
0.8881,1.3552681556675448
0.8901,1.359569302673704
0.8921,1.3491110849560823
0.8941,1.3491110849560823
0.8961,1.3491110849560823
0.8981,1.3491110849560823
0.9001,1.3403707731558852
0.9021,1.3270030625847204
0.9041,1.3272617761037173
0.9061,1.3354132733547792
0.9081,1.3056599547747931
0.9101,1.301658740885879
0.9121,1.2924767727653004
0.9141,1.2898830020523904
0.9161,1.2878985220828294
0.9181,1.2687569817552817
0.9201,1.2852724772066395
0.9221,1.2918674820219516
0.9241,1.2924767727653004
0.9261,1.2924767727653004
0.9281,1.2924767727653004
0.9301,1.2924767727653004
0.9321,1.3058380524342896
0.9341,1.2924767727653004
0.9361,1.2924767727653004
0.9381,1.2924767727653004
0.9401,1.2924767727653004
0.9421,1.2924767727653004
0.9441,1.2924767727653004
0.9461,1.2924767727653004
0.9481,1.2924767727653004
0.9501,1.284795474191704
0.9521,1.2526540734749576
0.9541,1.2601227517472826
0.9561,1.2526540734749576
0.9581,1.2642470265760624
0.9601,1.2642233708363677
0.9621,1.2924767727653004
0.9641,1.2623268930248952
0.9661,1.256349026434649
0.9681,1.284795474191704
0.9701,1.256349026434649
0.9721,1.2924767727653004
0.9741,1.2954482069185278
0.9761,1.302987308067246
0.9781,1.2813717058685175
0.9801,1.2845493032051012
0.9821,1.2211395532306222
0.9841,1.2781941085319335
0.9861,1.2880367214167745
0.9881,1.2326960621979666
0.9901,1.2809584241747751
0.9921,1.2377064802600406
0.9941,1.2294190099891227
0.9961,1.268213613211423
0.9981,1.2909669488649878


==> figures/data/curve_57bus.csv <==
Progress,RollingMedianNorm
0.0002,3.063869178634668
0.0042,2.7351638395797533
0.0082,2.99355873211445
0.0122,3.30967617905382
0.0162,3.3639005050225825
0.0202,3.217723747674138
0.0242,3.3639005050225825
0.0282,3.2968100302076624
0.0322,3.152524476864312
0.0362,3.0596169940946196
0.0402,3.1333526318935183
0.0442,3.12492003780421
0.0482,3.1450678637972507
0.0522,3.1304830442729132
0.0562,3.1383877704373093
0.0602,3.135317811013011
0.0642,3.1940892096273
0.0682,2.8959842332475345
0.0722,2.965978113493073
0.0762,2.9968655962514545
0.0802,2.9331146139465534
0.0842,3.218269309086423
0.0882,3.238624879357317
0.0922,3.216894616434038
0.0962,3.1107791994926552
0.1002,3.1406630073970327
0.1042,2.882537047098112
0.1082,2.882537047098112
0.1122,3.1263141395525045
0.1162,3.1725650278472406
0.1202,3.1752412156023384
0.1242,3.209616251035395
0.1282,3.325710771904426
0.1322,3.19166183975741
0.1362,3.1935741712094026
0.1402,3.1935741712094026
0.1442,3.205888996332416
0.1482,2.9105327004663177
0.1522,3.1875008226157777
0.1562,3.07514849637335
0.1602,3.380607580795732
0.1642,3.4125597916634733
0.1682,3.4765354156398454
0.1722,3.4241737747712757
0.1762,3.2339299761662077
0.1802,3.0532720450623585
0.1842,3.0978873385208003
0.1882,2.8962694011188654
0.1922,2.9355827419418583
0.1962,3.1093895499701882
0.2002,3.1569088476201626
0.2042,3.0554575596068596
0.2082,3.301532193881755
0.2122,3.1500029836944883
0.2162,3.303230069795797
0.2202,3.018216064395414
0.2242,3.2286982379792772
0.2282,3.140259217608701
0.2322,3.199434054578638
0.2362,3.069241820165932
0.2402,3.215317699549422
0.2442,3.4168933875889262
0.2482,3.414838891526752
0.2522,3.3006406581460457
0.2562,3.304415899171383
0.2602,3.228820868741153
0.2642,3.0795066881091975
0.2682,3.3068692334263403
0.2722,3.3016825571846264
0.2762,3.1984202489648674
0.2802,3.1984202489648674
0.2842,3.0694928337537113
0.2882,3.0065686245136445
0.2922,2.999075119134499
0.2962,3.1632106960724378
0.3002,3.128526294275676
0.3042,3.1632106960724378
0.3082,2.777514638790002
0.3122,2.793527544321667
0.3162,2.9387275188290065
0.3202,3.0619880062859792
0.3242,3.106545908996654
0.3282,3.1187626433688624
0.3322,3.175990617546997
0.3362,3.1782542689882196
0.3402,3.2014104968498964
0.3442,3.184691549749613
0.3482,3.2347126331381766
0.3522,3.141526150183663
0.3562,3.072062944892438
0.3602,2.860369182062878
0.3642,2.7243570095300194
0.3682,2.8749440104678103
0.3722,3.012536927519934
0.3762,3.214727778530096
0.3802,3.0907068911109703
0.3842,3.2115502865837535
0.3882,3.13165594420934
0.3922,3.0882039460808186
0.3962,3.103442226735228
0.4002,3.249475907329449
0.4042,3.1028265675830164
0.4082,3.1318293012368565
0.4122,3.339836547026616
0.4162,3.3267437919689984
0.4202,3.394771749466376
0.4242,3.3583119527717766
0.4282,3.4698433200168624
0.4322,3.3718311449016984
0.4362,3.3170907308402366
0.4402,3.2401233175497377
0.4442,3.2727387088528315
0.4482,3.173824658879032
0.4522,3.1949591509068
0.4562,3.165326853197306
0.4602,3.206389209883388
0.4642,3.3292688700353046
0.4682,3.1690619924488472
0.4722,3.1253930299154677
0.4762,3.1080455295751515
0.4802,3.0907303880353707
0.4842,3.094863772925273
0.4882,3.1816626799175083
0.4922,3.1545891549428924
0.4962,3.1545891549428924
0.5002,3.1281622997226766
0.5042,3.1020137756683255
0.5082,3.1281622997226766
0.5122,3.1219820550428836
0.5162,3.186126600963042
0.5202,3.187218361897953
0.5242,3.176244614344899
0.5282,3.1745545403012767
0.5322,3.109246446979801
0.5362,3.0859817677529153
0.5402,3.109246446979801
0.5442,3.0962406895638876
0.5482,3.029618339150002
0.5522,3.085656433070192
0.5562,3.085656433070192
0.5602,3.017263431162532
0.5642,3.103590614164223
0.5682,3.1461255480050037
0.5722,3.152247654920331
0.5762,3.1521502620241075
0.5802,3.2494200776804316
0.5842,3.125026846420427
0.5882,3.2494200776804316
0.5922,3.371347223584519
0.5962,3.356262993960513
0.6002,3.356262993960513
0.6042,3.2594951296160266
0.6082,3.1851814965352894
0.6122,3.131930302043675
0.6162,3.131930302043675
0.6202,3.0814806481232213
0.6242,3.13218885836301
0.6282,3.0307724378834324
0.6322,3.065506253951196
0.6362,3.1142355242654896
0.6402,3.1142355242654896
0.6442,3.1139640011614023
0.6482,3.2394598033932436
0.6522,3.1233399530219437
0.6562,3.0607560161142042
0.6602,3.0607560161142042
0.6642,3.18283575394472
0.6682,2.8592028298627308
0.6722,2.987106056144335
0.6762,2.842472935376079
0.6802,2.8727618623189306
0.6842,2.8394493302178923
0.6882,2.885911081725722
0.6922,2.8668298024516714
0.6962,2.912814301583923
0.7002,2.8882546290310214
0.7042,2.9726301729165954
0.7082,3.144407499780086
0.7122,3.1150299515749125
0.7162,3.1428633520688583
0.7202,3.1043408647087656
0.7242,3.0871701705570995
0.7282,3.0024018386466866
0.7322,3.0183852086487564
0.7362,3.0191029165715864
0.7402,3.102090215938088
0.7442,3.1140486418446027
0.7482,3.1178236342356778
0.7522,3.266656194427179
0.7562,3.2088863204409446
0.7602,3.3061004138462184
0.7642,3.3392887091728722
0.7682,3.383939560399096
0.7722,3.1774875114884384
0.7762,3.1774875114884384
0.7802,3.1227252361222275
0.7842,2.9711547295719782
0.7882,2.9048321463532965
0.7922,2.8891682270187795
0.7962,2.932135386976187
0.8002,3.0719259777618184
0.8042,3.1734632910062324
0.8082,3.1734632910062324
0.8122,3.1734632910062324
0.8162,3.100034539908588
0.8202,3.032453651685384
0.8242,3.114822734756828
0.8282,2.9490074712743133
0.8322,2.8435114127809573
0.8362,2.9487165766676546
0.8402,3.063603418825022
0.8442,2.997019030514716
0.8482,3.0858341365831596
0.8522,3.219976057237955
0.8562,3.272229474538575
0.8602,3.285880888389643
0.8642,3.2843858259807073
0.8682,3.2588921339526338
0.8722,3.218676101031114
0.8762,3.1125054575549007
0.8802,3.0660740390171553
0.8842,3.0660740390171553
0.8882,3.0274419246803945
0.8922,3.24506730752627
0.8962,3.3932819826836833
0.9002,3.2823119704088874
0.9042,3.2550375965418383
0.9082,3.24506730752627
0.9122,3.2385750777909994
0.9162,3.226334527422191
0.9202,3.131128798932009
0.9242,3.235636187439165
0.9282,3.3313489601424378
0.9322,3.2609953538375813
0.9362,3.2288058989831376
0.9402,3.2797624172894513
0.9442,3.1894871003741736
0.9482,3.038764502849507
0.9522,2.9800379893832956
0.9562,3.174835156021969
0.9602,3.2130931752837655
0.9642,3.425347214399997
0.9682,3.353066298024292
0.9722,3.4468126759885234
0.9762,3.3892067562121446
0.9802,3.246344883188766
0.9842,3.1259705242720126
0.9882,3.127605230293061
0.9922,3.211970733822521
0.9962,3.2383487468386147

